ESS-ReduNet: Enhancing Subspace Separability of ReduNet via Dynamic Expansion with Bayesian Inference

ReduNet is a deep neural network model that leverages the principle of maximal coding rate \textbf{redu}ction to transform original data samples into a low-dimensional, linear discriminative feature representation. Unlike traditional deep learning frameworks, ReduNet constructs its parameters explicitly layer by layer, with each layer's parameters derived based on the features transformed from the preceding layer. Rather than directly using labels, ReduNet uses the similarity between each category's spanned subspace and the data samples for feature updates at each layer. This may lead to features being updated in the wrong direction, impairing the correct construction of network parameters and reducing the network's convergence speed. To address this issue, based on the geometric interpretation of the network parameters, this paper presents ESS-ReduNet to enhance the separability of each category's subspace by dynamically controlling the expansion of the overall spanned space of the samples. Meanwhile, label knowledge is incorporated with Bayesian inference to encourage the decoupling of subspaces. Finally, stability, as assessed by the condition number, serves as an auxiliary criterion for halting training. Experiments on the ESR, HAR, Covertype, and Gas datasets demonstrate that ESS-ReduNet achieves more than 10x improvement in convergence compared to ReduNet. Notably, on the ESR dataset, the features transformed by ESS-ReduNet achieve a 47\% improvement in SVM classification accuracy.

==> Figures/ESR/Origin/Yerrnum/y_errnum.csv <==
layer,num
9,1456
19,1456
29,1456
39,1456
49,1456
59,1456
69,1456
79,1456
89,1456
99,1456
109,1456
119,1456
129,1456
139,1456
149,1456
159,1456
169,1456
179,1456
189,1456
199,1456
209,1456
219,1456
229,1456
239,1456
249,1456
259,1456
269,1456
279,1456
289,1456
299,1456
309,1456
319,1456
329,1456
339,1456
349,1456
359,1456
369,1456
379,1456
389,1456
399,1456
409,1456
419,1456
429,1456
439,1456
449,1454
459,1452
469,1452
479,1452
489,1452
499,1448
509,1448
519,1448
529,1448
539,1448
549,1447
559,1444
569,1437
579,1433
589,1433
599,1433
609,1431
619,1429
629,1425
639,1422
649,1419
659,1408
669,1403
679,1399
689,1396
699,1377
709,1349
719,1342
729,1337
739,1335
749,1334
759,1329
769,1319
779,1315
789,1310
799,1301
809,1288
819,1279
829,1258
839,1250
849,1245
859,1237
869,1225
879,1216
889,1198
899,1191
909,1183
919,1174
929,1168
939,1160
949,1139
959,1129
969,1114
979,1085
989,1068
999,1065
1009,1063
1019,1055
1029,1044
1039,1037
1049,1031
1059,1023
1069,1012
1079,987
1089,958
1099,939
1109,933
1119,930
1129,920
1139,912
1149,898
1159,878
1169,871
1179,870
1189,868
1199,864
1209,859
1219,849
1229,830
1239,791
1249,787
1259,783
1269,783
1279,783
1289,778
1299,768
1309,740
1319,712
1329,698
1339,691
1349,686
1359,684
1369,672
1379,660
1389,648
1399,634
1409,623
1419,618
1429,615
1439,611
1449,609
1459,604
1469,600
1479,591
1489,587
1499,584
1509,578
1519,574
1529,571
1539,569
1549,569
1559,568
1569,565
1579,565
1589,565
1599,564
1609,562
1619,560
1629,557
1639,551
1649,549
1659,545
1669,545
1679,545
1689,542
1699,535
1709,531
1719,530
1729,530
1739,530
1749,529
1759,528
1769,527
1779,525
1789,523
1799,522
1809,522
1819,522
1829,522
1839,521
1849,521
1859,521
1869,520
1879,520
1889,520
1899,520
1909,520
1919,520
1929,520
1939,520
1949,520
1959,519
1969,517
1979,514
1989,512
1999,506
2009,503
2019,503
2029,503
2039,503
2049,503
2059,503
2069,501
2079,501
2089,500
2099,499
2109,499
2119,499
2129,498
2139,498
2149,498
2159,498
2169,497
2179,497
2189,497
2199,496
2209,496
2219,496
2229,496
2239,496
2249,496
2259,496
2269,495
2279,495
2289,495
2299,495
2309,495
2319,495
2329,495
2339,495
2349,495
2359,495
2369,495
2379,495
2389,495
2399,495
2409,495
2419,495
2429,495
2439,495
2449,495
2459,495
2469,495
2479,495
2489,495
2499,495
2509,495
2519,495
2529,495
2539,495
2549,495
2559,495
2569,495
2579,495
2589,495
2599,495
2609,495
2619,495
2629,495
2639,495
2649,495
2659,495
2669,495
2679,495
2689,495
2699,495
2709,495
2719,495
2729,495
2739,495
2749,495
2759,495
2769,495
2779,495
2789,495
2799,495
2809,495
2819,495
2829,495
2839,495
2849,495
2859,495
2869,495
2879,495
2889,495
2899,495
2909,495
2919,495
2929,495
2939,495
2949,495
2959,495
2969,495
2979,495
2989,495


==> Figures/HARv1/Origin/Yerrnum/y_errnum.csv <==
layer,num
1,827
3,820
5,817
7,814
9,814
11,816
13,814
15,813
17,813
19,813
21,813
23,813
25,813
27,813
29,813
31,813
33,813
35,813
37,813
39,813
41,813
43,813
45,813
47,814
49,814
51,814
53,814
55,814
57,814
59,813
61,813
63,812
65,812
67,812
69,812
71,812
73,811
75,811
77,811
79,810
81,810
83,810
85,810
87,810
89,810
91,810
93,810
95,810
97,809
99,809
101,808
103,807
105,804
107,804
109,799
111,798
113,797
115,796
117,796
119,796
121,796
123,796
125,795
127,795
129,795
131,794
133,794
135,794
137,794
139,794
141,794
143,794
145,794
147,792
149,792
151,792
153,792
155,789
157,787
159,785
161,782
163,778
165,774
167,773
169,771
171,766
173,765
175,761
177,757
179,757
181,755
183,749
185,745
187,740
189,738
191,736
193,734
195,730
197,730
199,725
201,725
203,719
205,713
207,706
209,697
211,693
213,684
215,679
217,667
219,662
221,657
223,650
225,645
227,641
229,639
231,638
233,636
235,635
237,634
239,631
241,631
243,628
245,626
247,626
249,623
251,623
253,622
255,620
257,619
259,618
261,613
263,611
265,607
267,606
269,604
271,603
273,600
275,599
277,599
279,599
281,599
283,599
285,599
287,598
289,598
291,598
293,597
295,596
297,596
299,595
301,594
303,592
305,592
307,592
309,592
311,592
313,592
315,592
317,591
319,591
321,591
323,589
325,589
327,589
329,589
331,589
333,589
335,589
337,589
339,589
341,589
343,589
345,589
347,589
349,589
351,589
353,589
355,589
357,588
359,588
361,588
363,588
365,588
367,587
369,587
371,587
373,586
375,586
377,586
379,585
381,585
383,584
385,584
387,584
389,583
391,583
393,583
395,583
397,582
399,581
401,581
403,581
405,581
407,581
409,581
411,581
413,581
415,581
417,581
419,581
421,581
423,581
425,580
427,580
429,580
431,580
433,579
435,579
437,579
439,579
441,579
443,579
445,579
447,579
449,579
451,579
453,579
455,579
457,579
459,578
461,578
463,578
465,578
467,578
469,578
471,578
473,578
475,578
477,578
479,578
481,578
483,578
485,578
487,577
489,577
491,577
493,577
495,577
497,576
499,575
501,574
503,574
505,574
507,574
509,574
511,573
513,573
515,573
517,572
519,572
521,572
523,572
525,572
527,572
529,572
531,572
533,572
535,571
537,571
539,571
541,570
543,569
545,569
547,569
549,568
551,568
553,567
555,566
557,566
559,565
561,565
563,564
565,563
567,563
569,563
571,563
573,563
575,563
577,563
579,562
581,562
583,562
585,562
587,562
589,562
591,562
593,562
595,562
597,562
599,561
601,561
603,560
605,559
607,558
609,558
611,558
613,558
615,558
617,557
619,557
621,557
623,557
625,557
627,557
629,557
631,557
633,557
635,555
637,554
639,554
641,554
643,554
645,554
647,554
649,554
651,554
653,553
655,553
657,553
659,552
661,550
663,548
665,547
667,546
669,545
671,544
673,542
675,542
677,542
679,542
681,540
683,539
685,538
687,537
689,537
691,537
693,536
695,534
697,533
699,533
701,532
703,532
705,530
707,530
709,530
711,528
713,528
715,528
717,527
719,526
721,524
723,523
725,523
727,523
729,523
731,523
733,523
735,522
737,522
739,521
741,521
743,521
745,521
747,521
749,521
751,520
753,520
755,520
757,519
759,518
761,518
763,517
765,516
767,516
769,515
771,514
773,514
775,514
777,514
779,514
781,514
783,514
785,513
787,513
789,513
791,513
793,513
795,513
797,513
799,512
801,512
803,510
805,510
807,509
809,509
811,509
813,508
815,508
817,508
819,507
821,507
823,507
825,507
827,507
829,505
831,503
833,503
835,503
837,502
839,502
841,502
843,502
845,502
847,501
849,501
851,500
853,500
855,500
857,499
859,499
861,499
863,499
865,496
867,496
869,495
871,495
873,494
875,493
877,493
879,493
881,492
883,492
885,492
887,491
889,491
891,490
893,490
895,490
897,490
899,489
901,489
903,489
905,489
907,488
909,488
911,488
913,488
915,487
917,487
919,487
921,487
923,487
925,487
927,486
929,486
931,486
933,486
935,486
937,486
939,486
941,486
943,486
945,486
947,486
949,486
951,486
953,486
955,486
957,485
959,485
961,485
963,485
965,484
967,484
969,484
971,484
973,484
975,484
977,484
979,484
981,484
983,483
985,483
987,483
989,483
991,482
993,481
995,481
997,481
999,478
1001,478
1003,477
1005,477
1007,477
1009,476
1011,476
1013,475
1015,475
1017,475
1019,475
1021,475
1023,475
1025,475
1027,475
1029,475
1031,475
1033,474
1035,473
1037,472
1039,472
1041,471
1043,470
1045,470
1047,468
1049,467
1051,467
1053,467
1055,467
1057,467
1059,467
1061,466
1063,465
1065,465
1067,465
1069,465
1071,464
1073,463
1075,463
1077,462
1079,462
1081,461
1083,461
1085,461
1087,461
1089,460
1091,460
1093,460
1095,460
1097,460
1099,460
1101,460
1103,460
1105,458
1107,458
1109,457
1111,457
1113,457
1115,455
1117,455
1119,455
1121,455
1123,455
1125,455
1127,455
1129,454
1131,454
1133,454
1135,454
1137,453
1139,452
1141,452
1143,452
1145,452
1147,451
1149,451
1151,451
1153,451
1155,451
1157,451
1159,451
1161,451
1163,451
1165,451
1167,450
1169,450
1171,450
1173,450
1175,450
1177,450
1179,450
1181,450
1183,450
1185,450
1187,450
1189,450
1191,450
1193,450
1195,450
1197,449
1199,449
1201,449
1203,449
1205,449
1207,449
1209,448
1211,447
1213,447
1215,447
1217,447
1219,447
1221,447
1223,447
1225,447
1227,447
1229,447
1231,447
1233,447
1235,447
1237,447
1239,447
1241,447
1243,446
1245,446
1247,446
1249,446
1251,446
1253,446
1255,446
1257,446
1259,446
1261,446
1263,446
1265,445
1267,444
1269,444
1271,444
1273,444
1275,444
1277,444
1279,444
1281,444
1283,443
1285,443
1287,443
1289,443
1291,443
1293,443
1295,441
1297,441
1299,441
1301,441
1303,441
1305,441
1307,441
1309,441
1311,440
1313,440
1315,440
1317,440
1319,440
1321,440
1323,440
1325,440
1327,440
1329,440
1331,440
1333,440
1335,440
1337,439
1339,438
1341,438
1343,438
1345,438
1347,438
1349,437
1351,437
1353,437
1355,437
1357,437
1359,437
1361,437
1363,437
1365,437
1367,437
1369,436
1371,436
1373,436
1375,436
1377,436
1379,435
1381,435
1383,434
1385,434
1387,434
1389,434
1391,434
1393,434
1395,433
1397,433
1399,433
1401,433
1403,433
1405,433
1407,432
1409,432
1411,432
1413,432
1415,432
1417,431
1419,431
1421,431
1423,431
1425,430
1427,430
1429,430
1431,430
1433,430
1435,430
1437,430
1439,430
1441,430
1443,430
1445,430
1447,430
1449,430
1451,430
1453,430
1455,430
1457,430
1459,430
1461,430
1463,430
1465,430
1467,430
1469,430
1471,430
1473,430
1475,430
1477,430
1479,430
1481,430
1483,430
1485,430
1487,430
1489,430
1491,430
1493,430
1495,430
1497,430
1499,430
1501,430
1503,430
1505,430
1507,430
1509,430
1511,430
1513,430
1515,430
1517,430
1519,430
1521,430
1523,430
1525,430
1527,430
1529,430
1531,430
1533,430
1535,430
1537,430
1539,430
1541,430
1543,430
1545,430
1547,430
1549,430
1551,430
1553,430
1555,430
1557,430
1559,430
1561,430
1563,430
1565,429
1567,429
1569,429
1571,429
1573,428
1575,428
1577,428
1579,428
1581,428
1583,428
1585,428
1587,428
1589,427
1591,427
1593,427
1595,427
1597,427
1599,427
1601,427
1603,427
1605,427
1607,427
1609,426
1611,425
1613,425
1615,425
1617,425
1619,425
1621,425
1623,425
1625,425
1627,425
1629,425
1631,424
1633,424
1635,424
1637,424
1639,424
1641,424
1643,424
1645,424
1647,424
1649,424
1651,424
1653,424
1655,424
1657,424
1659,424
1661,424
1663,424
1665,424
1667,424
1669,424
1671,424
1673,424
1675,424
1677,424
1679,424
1681,424
1683,424
1685,424
1687,424
1689,424
1691,424
1693,424
1695,424
1697,424
1699,424
1701,424
1703,424
1705,424
1707,424
1709,424
1711,424
1713,424
1715,424
1717,424
1719,424
1721,424
1723,423
1725,423
1727,423
1729,423
1731,422
1733,422
1735,422
1737,422
1739,422
1741,422
1743,422
1745,422
1747,422
1749,422
1751,422
1753,422
1755,422
1757,422
1759,421
1761,421
1763,421
1765,421
1767,421
1769,421
1771,421
1773,421
1775,421
1777,421
1779,421
1781,421
1783,421
1785,421
1787,421
1789,421
1791,421
1793,421
1795,421
1797,421
1799,421
1801,421
1803,421
1805,421
1807,421
1809,421
1811,421
1813,421
1815,421
1817,421
1819,421
1821,421
1823,421
1825,421
1827,421
1829,421
1831,421
1833,421
1835,421
1837,421
1839,421
1841,421
1843,421
1845,421
1847,421
1849,421
1851,421
1853,421
1855,421
1857,421
1859,421
1861,421
1863,421
1865,421
1867,421
1869,421
1871,421
1873,421
1875,421
1877,421
1879,421
1881,421
1883,421
1885,421
1887,421
1889,421
1891,421
1893,421
1895,420
1897,420
1899,420
1901,420
1903,420
1905,420
1907,420
1909,420
1911,420
1913,420
1915,419
1917,419
1919,419
1921,419
1923,419
1925,419
1927,419
1929,419
1931,419
1933,419
1935,419
1937,419
1939,419
1941,419
1943,419
1945,418
1947,418
1949,418
1951,418
1953,418
1955,418
1957,418
1959,418
1961,418
1963,418
1965,418
1967,418
1969,418
1971,418
1973,418
1975,418
1977,418
1979,418
1981,418
1983,418
1985,418
1987,418
1989,418
1991,418
1993,418
1995,418
1997,418
1999,418
2001,418
2003,418
2005,418
2007,418
2009,418
2011,418
2013,418
2015,418
2017,418
2019,418
2021,418
2023,418
2025,418
2027,418
2029,418
2031,418
2033,418
2035,418
2037,418
2039,418
2041,418
2043,418
2045,418
2047,418
2049,418
2051,418
2053,418
2055,418
2057,418
2059,418
2061,418
2063,418
2065,418
2067,418
2069,418
2071,418
2073,418
2075,418
2077,418
2079,418
2081,418
2083,418
2085,418
2087,418
2089,418
2091,418
2093,418
2095,418
2097,418
2099,418
2101,418
2103,418
2105,418
2107,418
2109,418
2111,418
2113,418
2115,418
2117,418
2119,418
2121,418
2123,418
2125,418
2127,418
2129,418
2131,418
2133,417
2135,417
2137,417
2139,417
2141,417
2143,417
2145,417
2147,417
2149,417
2151,417
2153,417
2155,417
2157,417
2159,417
2161,417
2163,417
2165,417
2167,417
2169,417
2171,417
2173,417
2175,417
2177,417
2179,417
2181,417
2183,417
2185,417
2187,417
2189,417
2191,417
2193,417
2195,417
2197,417
2199,417
2201,417
2203,417
2205,417
2207,417
2209,417
2211,417
2213,417
2215,417
2217,417
2219,417
2221,417
2223,417
2225,417
2227,417
2229,417
2231,417
2233,417
2235,417
2237,417
2239,417
2241,417
2243,417
2245,417
2247,417
2249,417
2251,417
2253,417
2255,417
2257,417
2259,417
2261,417
2263,417
2265,417
2267,417
2269,417
2271,417
2273,417
2275,417
2277,417
2279,417
2281,417
2283,417
2285,417
2287,417
2289,417
2291,417
2293,417
2295,417
2297,417
2299,417
2301,417
2303,417
2305,417
2307,417
2309,417
2311,417
2313,417
2315,417
2317,417
2319,417
2321,417
2323,417
2325,417
2327,417
2329,417
2331,417
2333,417
2335,417
2337,417
2339,417
2341,417
2343,417
2345,417
2347,417
2349,417
2351,417
2353,417
2355,417
2357,417
2359,417
2361,417
2363,417
2365,417
2367,417
2369,417
2371,417
2373,417
2375,417
2377,417
2379,417
2381,417
2383,417
2385,417
2387,417
2389,417
2391,417
2393,417
2395,417
2397,417
2399,417
2401,417
2403,417
2405,417
2407,417
2409,417
2411,417
2413,417
2415,417
2417,417
2419,417
2421,417
2423,417
2425,417
2427,417
2429,417
2431,417
2433,417
2435,417
2437,417
2439,417
2441,417
2443,417
2445,417
2447,417
2449,417
2451,417
2453,417
2455,417
2457,417
2459,417
2461,417
2463,417
2465,417
2467,417
2469,417
2471,417
2473,417
2475,417
2477,417
2479,417
2481,417
2483,417
2485,417
2487,417
2489,417
2491,417
2493,417
2495,417
2497,417
2499,417
2501,417
2503,417
2505,417
2507,417
2509,417
2511,417
2513,417
2515,417
2517,417
2519,417
2521,417
2523,417
2525,417
2527,417
2529,417
2531,417
2533,417
2535,417
2537,417
2539,417
2541,417
2543,417
2545,417
2547,417
2549,417
2551,417
2553,417
2555,417
2557,417
2559,417
2561,417
2563,417
2565,417
2567,417
2569,417
2571,417
2573,417
2575,417
2577,417
2579,417
2581,417
2583,417
2585,417
2587,417
2589,417
2591,417
2593,417
2595,417
2597,417
2599,417
2601,417
2603,417
2605,417
2607,417
2609,417
2611,417
2613,417
2615,417
2617,417
2619,417
2621,417
2623,417
2625,417
2627,417
2629,417
2631,417
2633,417
2635,417
2637,417
2639,417
2641,417
2643,417
2645,417
2647,417
2649,417
2651,417
2653,417
2655,417
2657,417
2659,417
2661,417
2663,417
2665,417
2667,417
2669,417
2671,417
2673,417
2675,417
2677,417
2679,417
2681,417
2683,417
2685,417
2687,417
2689,417
2691,417
2693,417
2695,417
2697,417
2699,417
2701,417
2703,417
2705,417
2707,417
2709,417
2711,417
2713,417
2715,417
2717,417
2719,417
2721,417
2723,417
2725,417
2727,417
2729,417
2731,417
2733,417
2735,417
2737,417
2739,417
2741,417
2743,417
2745,417
2747,417
2749,417
2751,417
2753,417
2755,417
2757,417
2759,417
2761,417
2763,417
2765,417
2767,417
2769,417
2771,417
2773,417
2775,417
2777,417
2779,417
2781,417
2783,417
2785,417
2787,417
2789,417
2791,416
2793,416
2795,416
2797,416
2799,416
2801,416
2803,416
2805,416
2807,416
2809,416
2811,416
2813,416
2815,416
2817,416
2819,416
2821,416
2823,416
2825,415
2827,415
2829,415
2831,415
2833,415
2835,415
2837,415
2839,415
2841,415
2843,415
2845,415
2847,415
2849,415
2851,415
2853,415
2855,415
2857,415
2859,415
2861,415
2863,415
2865,415
2867,415
2869,415
2871,415
2873,415
2875,415
2877,415
2879,415
2881,415
2883,415
2885,415
2887,415
2889,415
2891,415
2893,415
2895,415
2897,415
2899,415
2901,415
2903,415
2905,415
2907,415
2909,415
2911,415
2913,415
2915,415
2917,415
2919,415
2921,415
2923,415
2925,415
2927,415
2929,415
2931,415
2933,415
2935,415
2937,415
2939,415
2941,415
2943,415
2945,415
2947,415
2949,415
2951,415
2953,415
2955,415
2957,415
2959,415
2961,415
2963,415
2965,415
2967,415
2969,415
2971,415
2973,415
2975,415
2977,415
2979,415
2981,415
2983,415
2985,415
2987,415
2989,415
2991,415
2993,415
2995,415
2997,415
2999,415

